MSA-CNN: A Lightweight Multi-Scale CNN with Attention for Sleep Stage Classification

Recent advancements in machine learning-based signal analysis, coupled with open data initiatives, have fuelled efforts in automatic sleep stage classification. Despite the proliferation of classification models, few have prioritised reducing model complexity, which is a crucial factor for practical applications. In this work, we introduce Multi-Scale and Attention Convolutional Neural Network (MSA-CNN), a lightweight architecture featuring as few as ~10,000 parameters. MSA-CNN leverages a novel multi-scale module employing complementary pooling to eliminate redundant filter parameters and dense convolutions. Model complexity is further reduced by separating temporal and spatial feature extraction and using cost-effective global spatial convolutions. This separation of tasks not only reduces model complexity but also mirrors the approach used by human experts in sleep stage scoring. We evaluated both small and large configurations of MSA-CNN against nine state-of-the-art baseline models across three public datasets, treating univariate and multivariate models separately. Our evaluation, based on repeated cross-validation and re-evaluation of all baseline models, demonstrated that the large MSA-CNN outperformed all baseline models on all three datasets in terms of accuracy and Cohen's kappa, despite its significantly reduced parameter count. Lastly, we explored various model variants and conducted an in-depth analysis of the key modules and techniques, providing deeper insights into the underlying mechanisms. The code for our models, baselines, and evaluation procedures is available at https://github.com/sgoerttler/MSA-CNN.

==> graphics/networks.tikz <==
%\fontfamily{\sfdefault}\selectfont
\begin{tikzpicture}
    \sffamily

    \def\offsetinput{-1.75}
    \def\shiftds{2.75}
    \def\shiftconvone{5.5}
    \def\shiftconvonds{8.1}
    \def\shiftconcat{9.6}

    \def\depthlength{0.19}
    
    \def\offsetexample{4.1}
    \def\depthfactor{1.3}
    \def\cmfactor{4.6}
    \def\arrowlength{1.25}
    \def\factorshift{0.2}
    \def\triangleright{2.1}
    \def\triangleup{1.55}
    \def\centershift{2.5}
    \def\trianglestart{4.125}
    \def\textfactor{1.42}

    %\node[] (EEG_1) at (0,\offsetexample + 1) {" "};

    \node[label=below:\scriptsize ,inner sep=0pt,anchor=center] (EEG_1) at (0,0)
    {\includegraphics[height=1.2cm, angle=0]{figures/ISRUC_EEG_0_bef_ds.pdf}};
    \node[label=below:\scriptsize ,inner sep=0pt,anchor=center] (EEG_2) at (0,\offsetinput)
    {\includegraphics[height=1.2cm, angle=0]{figures/ISRUC_EEG_1_bef_ds.pdf}};
    \node[label=below:\scriptsize ,inner sep=0pt,anchor=center] (EEG_3) at (0,2*\offsetinput)
    {\includegraphics[height=1.2cm, angle=0]{figures/ISRUC_EEG_2_bef_ds.pdf}};
    \node[label={[align=center]below:\\ \scriptsize input EEG\\[-0.1cm]  \scriptsize(receptive field shaded)},inner sep=0pt,anchor=center] (EEG_4) at (0,3*\offsetinput)
    {\includegraphics[height=1.2cm, angle=0]{figures/ISRUC_EEG_3_bef_ds.pdf}};


    \node[label=below:\scriptsize ,inner sep=0pt,anchor=center] (EEG_1b) at (\shiftds,0)
    {\includegraphics[height=1.2cm, angle=0]{figures/ISRUC_EEG_0.pdf}};
    \node[label=below:\scriptsize ,inner sep=0pt,anchor=center] (EEG_2b) at (\shiftds,\offsetinput)
    {\includegraphics[height=1.2cm, angle=0]{figures/ISRUC_EEG_1.pdf}};
    \node[label=below:\scriptsize ,inner sep=0pt,anchor=center] (EEG_3b) at (\shiftds,2*\offsetinput)
    {\includegraphics[height=1.2cm, angle=0]{figures/ISRUC_EEG_2.pdf}};
    \node[label={[align=center]below:\\ \scriptsize downsampled EEG\\[-0.1cm]  \scriptsize (filter shaded)},inner sep=0pt,anchor=center] (EEG_4b) at (\shiftds,3*\offsetinput)
    {\includegraphics[height=1.2cm, angle=0]{figures/ISRUC_EEG_3.pdf}};


    
    \draw[-stealth] (EEG_1.east) -- (EEG_1b.west) node[text width=1.7cm,align=center, font={\scriptsize}, midway,rotate=90] {pool.1\phantom{0000000}};
    \draw[-stealth] (EEG_2.east) -- (EEG_2b.west) node[text width=1.2cm,align=center, font={\scriptsize}, midway,below] {pool.\,2};
    \draw[-stealth] (EEG_3.east) -- (EEG_3b.west) node[text width=1.4cm,align=center, font={\scriptsize}, midway,below] {pooling 4};
    \draw[-stealth] (EEG_4.east) -- (EEG_4b.west) node[text width=1.4cm,align=center, font={\scriptsize}, midway,below] {pooling 8};
    
    %\node[label=below:\scriptsize ,inner sep=0pt] (EEG_3) at (10,\offsetinput)
    %{\includegraphics[width=1.8cm, height=1.2cm, angle=0]{figures/ISRUC_EEG_2.pdf}};


    %\pic[shift={(\shiftconvone,0)}] at (0, 0 * \offsetinput) {Box={name=conv1_1,fill=newblue,height=1.2*\cmfactor,width=2.4*\cmfactor,depth=2 * \depthfactor}};

    \pic[shift={(\shiftconvone-2.4*\cmfactor/5/2,0)}] at (0, 0 * \offsetinput) {Box={name=conv1_1,fill=newblue,height=1.2*\cmfactor,width=2.4*\cmfactor,depth=2 * \depthfactor}};
    \pic[shift={(\shiftconvone-2.4*\cmfactor/5/4,0)},anchor=center] at (0, 1 * \offsetinput) {Box={name=conv1_2,fill=newgreen,height=1.2*\cmfactor,width=2.4*\cmfactor/2,depth=2 * \depthfactor}};
    \pic[shift={(\shiftconvone-2.4*\cmfactor/5/8,0)}] at (0, 2 * \offsetinput) {Box={name=conv1_3,fill=yellow,height=1.2*\cmfactor,width=2.4*\cmfactor/4,depth=2 * \depthfactor}};
    \pic[shift={(\shiftconvone-2.4*\cmfactor/5/16,0)}] at (0, 3 * \offsetinput) {Box={name=conv1_4,xlabel={"\phantom{0}\\[-0.1cm] convol. EEG","dummy"},text width=2cm,fill=gray,height=1.2*\cmfactor,width=2.4*\cmfactor/8,depth=2 * \depthfactor}};


    
    \draw[-stealth] (EEG_1b.east) -- ([xshift=-3.5pt]conv1_1-west) node[text width=1.6cm,align=center, font={\scriptsize}, pos=0.4,rotate=90] {conv.\phantom{00000.}};
    \draw[-stealth] (EEG_2b.east) -- ([xshift=-3.5pt]conv1_2-west) node[text width=1.2cm,align=center, font={\scriptsize}, midway,below] {conv.};
    \draw[-stealth] (EEG_3b.east) -- ([xshift=-3.5pt]conv1_3-west) node[text width=1.2cm,align=center, font={\scriptsize}, midway,below] {convolution};
    \draw[-stealth] (EEG_4b.east) -- ([xshift=-3.5pt]conv1_4-west) node[text width=1.2cm,align=center, font={\scriptsize}, midway,below] {convolution};
    

    \pic[shift={(\shiftconvonds,0)}] at (0, 0 * \offsetinput) {Box={name=convds1_1,fill=newblue,height=1.2*\cmfactor,width=2.4*\cmfactor/8,depth=2 * \depthfactor}};
    \pic[shift={(\shiftconvonds,0)}] at (0, 1 * \offsetinput) {Box={name=convds1_2,fill=newgreen,height=1.2*\cmfactor,width=2.4*\cmfactor/8,depth=2 * \depthfactor}};
    \pic[shift={(\shiftconvonds,0)}] at (0, 2 * \offsetinput) {Box={name=convds1_3,fill=yellow,height=1.2*\cmfactor,width=2.4*\cmfactor/8,depth=2 * \depthfactor}};
    \pic[shift={(\shiftconvonds,0)}] at (0, 3 * \offsetinput) {Box={name=convds1_4,xlabel={"\phantom{0}\\[-0.06cm]downsampled \\[-0.1cm]convolution",""},text width=2cm,align=center,fill=gray,height=1.2*\cmfactor,width=2.4*\cmfactor/8,depth=2 * \depthfactor}};


    
    \draw[-stealth] (conv1_1-east) -- ([xshift=-3.5pt]convds1_1-west) node[text width=1.2cm,align=center, font={\scriptsize}, pos=0.534,below] {compl.\\pooling 8};
    \draw[-stealth] (conv1_2-east) -- ([xshift=-3.5pt]convds1_2-west) node[text width=1.8cm,align=center, font={\scriptsize}, pos=0.534,below] {compl.\\pooling 4};
    \draw[-stealth] (conv1_3-east) -- ([xshift=-3.5pt]convds1_3-west) node[text width=1.8cm,align=center, font={\scriptsize}, midway,below] {complementary\\pooling 2};
    \draw[-stealth] (conv1_4-east) -- ([xshift=-3.5pt]convds1_4-west) node[text width=1.8cm,align=center, font={\scriptsize}, midway,below] {complementary\\pooling 1};
    %\draw[-] (conv1_4-east) -- (8, -5.25) node[text width=1.8cm,align=center, font={\scriptsize}, midway,below] {};
    

    \pic[shift={(0,0)}] at (\shiftconcat, 1.5 * \offsetinput) {Box={name=conv1_concat,fill=newblue,height=1.2*\cmfactor,width=2.4*\cmfactor/8,depth=2 * \depthfactor}};
    \pic[shift={(\depthlength,\depthlength)}] at (\shiftconcat, 1.5 * \offsetinput) {Box_inside_stacked={name=conv2_concat,fill=newgreen,height=1.2*\cmfactor,width=2.4*\cmfactor/8,depth=2 * \depthfactor}};
    \pic[shift={(2*\depthlength,2*\depthlength)}] at (\shiftconcat, 1.5 * \offsetinput) {Box_inside_stacked={name=conv3_concat,fill=yellow,height=1.2*\cmfactor,width=2.4*\cmfactor/8,depth=2 * \depthfactor}};
    \pic[shift={(3*\depthlength,3*\depthlength)}] at (\shiftconcat, 1.5 * \offsetinput) {Box_inside_stacked={name=conv4_concat,fill=gray,height=1.2*\cmfactor,width=2.4*\cmfactor/8,depth=2 * \depthfactor}};


    \draw[-stealth] (convds1_1-east) -- ([xshift=-3.5pt,yshift=3pt]conv1_concat-west) node[text width=1.2cm,align=center, font={\scriptsize}, midway,above,rotate=293] {concatenate};
    \draw[-stealth] (convds1_2-east) -- ([xshift=-3.5pt,yshift=1pt]conv1_concat-west) node[text width=1.2cm,align=center, font={\scriptsize}, midway,above,rotate=295] {};
    \draw[-stealth] (convds1_3-east) -- ([xshift=-3.5pt,yshift=-1pt]conv1_concat-west) node[text width=1.2cm,align=center, font={\scriptsize}, midway,above,rotate=290] {};
    \draw[-stealth] (convds1_4-east) -- ([xshift=-3.5pt,yshift=-3pt]conv1_concat-west) node[text width=1.2cm,align=center, font={\scriptsize}, midway,above,rotate=295] {};
    %\draw[-stealth] (8, -5.25) -- ([xshift=-3pt]conv1_concat-west) node[text width=1.2cm,align=center, font={\scriptsize}, midway,below,rotate=63.5] {concatenate};

    \pic[shift={(0.29,0.79)}] at (\shiftconcat, 1.5 * \offsetinput) {Box_inside={name=conv2_filter,fill=brown,height=0.08*\cmfactor,width=0.08*\cmfactor,depth=8 * \depthfactor}};

    \pic[shift={(2.3,0)}] at (\shiftconcat, 1.5 * \offsetinput) {Box={name=conv2,fill=brown,height=1.2*\cmfactor,width=2.4*\cmfactor/8,depth=4 * \depthfactor}};
    \pic[shift={(2.3,0)}] at (\shiftconcat, 1.5 * \offsetinput) {Box_inside={name=conv3,fill=pansypurple,height=1.2*\cmfactor,width=0.08*\cmfactor,depth=4 * \depthfactor}};
    %\pic[shift={(5,0)}] at (\shiftconcat, 1.5 * \offsetinput) {Box_inside_stacked={name=conv3,fill=pansypurple,height=1.2*\cmfactor,width=0.58*\cmfactor,depth=4 * \depthfactor}};
    
    
    \draw[-stealth] (conv1_concat-east) -- ([xshift=-3.5pt]conv2-west) node[text width=1.8cm,align=center, font={\scriptsize}, pos=0.55,below] {scale\\integration\\convolution};
    
    \pic[shift={(4.0,0)}] at (\shiftconcat, 1.5 * \offsetinput) {Box={name=conv3,fill=pansypurple,height=0.1*\cmfactor,width=2.4*\cmfactor/8,depth=6 * \depthfactor}};
    
    \draw[-stealth] (conv2-east) -- ([xshift=-3.5pt]conv3-west) node[text width=2.0cm,align=center, font={\scriptsize}, pos=0.5,below,rotate=0] {spatial\\conv.};
    
    \pic[shift={(5.3,0)}] at (\shiftconcat, 1.5 * \offsetinput) {Box={name=average,fill=darkpansypurple,height=0.1*\cmfactor,width=0.1*\cmfactor,depth=6 * \depthfactor}};

    %\draw[-stealth] (conv3-east) -- ([xshift=-2.5pt]average-west) node[text width=0.7cm,align=center, font={\scriptsize}, pos=0.4,below,rotate=0] {\,\\ \vspace{-0.2}avg. time};
    \draw[-stealth] (conv3-east) -- ([xshift=-2.5pt]average-west) node[text width=2.2cm,align=center, font={\scriptsize}, midway,below,rotate=0] {\phantom{0000}avg.\phantom{000000}\\\phantom{0000}time\phantom{000000}};
    
    \pic[shift={(6.1,0)}] at (\shiftconcat, 1.5 * \offsetinput) {Box={name=output,fill=fireenginered,height=0.1*\cmfactor,width=0.1*\cmfactor,depth=1.5 * \depthfactor}};
    
    \draw[-stealth] (average-east) -- ([xshift=-2pt]output-west) node[text width=2.2cm,align=center, font={\scriptsize}, midway,below,rotate=0] {fully\\connected};




    
\end{tikzpicture}

==> manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf

